Logically Consistent Loss for Visual Question Answering

Given an image, a back-ground knowledge, and a set of questions about an object, human learners answer the questions very consistently regardless of question forms and semantic tasks. The current advancement in neural-network based Visual Question Answering (VQA), despite their impressive performance, cannot ensure such consistency due to identically distribution (i.i.d.) assumption. We propose a new model-agnostic logic constraint to tackle this issue by formulating a logically consistent loss in the multi-task learning framework as well as a data organisation called family-batch and hybrid-batch. To demonstrate usefulness of this proposal, we train and evaluate MAC-net based VQA machines with and without the proposed logically consistent loss and the proposed data organization. The experiments confirm that the proposed loss formulae and introduction of hybrid-batch leads to more consistency as well as better performance. Though the proposed approach is tested with MAC-net, it can be utilised in any other QA methods whenever the logical consistency between answers exist.

==> acc_plot.dat <==
epoch	trainAnswerAcc-Original	valAnswerAcc-Original	trainAnswerAcc-Hybrid	valAnswerAcc-Hybrid	trainAnswerAcc-Logic	trainTaskAcc-Logic	valAnswerAcc-Logic
1	0.345	0.501	0.357	0.462	0.335	0.578	0.443
2	0.402	0.508	0.420	0.493	0.401	0.742	0.476
3	0.426	0.524	0.447	0.512	0.429	0.773	0.503
4	0.440	0.533	0.459	0.515	0.443	0.785	0.511
5	0.456	0.550	0.469	0.523	0.458	0.795	0.532
6	0.465	0.559	0.479	0.527	0.466	0.795	0.526
7	0.471	0.557	0.488	0.534	0.476	0.800	0.509
8	0.481	0.558	0.495	0.550	0.488	0.813	0.528
9	0.483	0.558	0.500	0.560	0.487	0.815	0.533
10	0.485	0.567	0.504	0.558	0.496	0.817	0.536
11	0.491	0.571	0.509	0.560	0.500	0.815	0.539
12	0.495	0.581	0.510	0.568	0.504	0.829	0.561
13	0.500	0.583	0.515	0.568	0.512	0.829	0.549
14	0.504	0.580	0.523	0.571	0.516	0.834	0.556
15	0.504	0.584	0.523	0.569	0.513	0.834	0.559
16	0.505	0.582	0.525	0.570	0.523	0.845	0.558
17	0.514	0.588	0.528	0.575	0.522	0.840	0.560
18	0.518	0.594	0.532	0.576	0.527	0.844	0.559
19	0.516	0.601	0.537	0.575	0.531	0.848	0.570
20	0.518	0.597	0.536	0.578	0.534	0.849	0.576
21	0.522	0.594	0.539	0.588	0.538	0.848	0.576
22	0.520	0.597	0.541	0.585	0.538	0.849	0.572
23	0.524	0.604	0.545	0.583	0.545	0.851	0.574
24	0.524	0.602	0.547	0.588	0.543	0.850	0.585
25	0.529	0.608	0.543	0.590	0.549	0.850	0.590
26	0.534	0.614	0.549	0.597	0.554	0.854	0.597
27	0.532	0.608	0.551	0.593	0.553	0.858	0.597
28	0.533	0.612	0.556	0.597	0.558	0.861	0.595
29	0.536	0.614	0.557	0.609	0.553	0.859	0.606
30	0.532	0.623	0.560	0.612	0.559	0.862	0.600
31	0.537	0.615	0.560	0.607	0.560	0.863	0.608
32	0.541	0.623	0.558	0.610	0.566	0.872	0.596
33	0.542	0.623	0.563	0.618	0.564	0.868	0.607
34	0.544	0.615	0.561	0.623	0.570	0.872	0.614
35	0.549	0.615	0.565	0.623	0.574	0.870	0.611
36	0.543	0.631	0.567	0.623	0.575	0.879	0.618
37	0.552	0.631	0.568	0.626	0.578	0.871	0.622
38	0.551	0.627	0.568	0.631	0.578	0.877	0.620
39	0.551	0.627	0.570	0.628	0.580	0.886	0.627
40	0.551	0.631	0.577	0.628	0.582	0.880	0.637
41	0.554	0.637	0.578	0.637	0.585	0.884	0.628
42	0.553	0.637	0.576	0.630	0.590	0.883	0.627
43	0.557	0.634	0.581	0.646	0.589	0.883	0.640
44	0.558	0.633	0.580	0.645	0.592	0.882	0.638
45	0.558	0.640	0.582	0.645	0.592	0.887	0.639
46	0.559	0.644	0.582	0.653	0.596	0.892	0.649
47	0.559	0.646	0.591	0.643	0.593	0.891	0.647
48	0.557	0.644	0.586	0.655	0.601	0.891	0.649
49	0.560	0.645	0.588	0.652	0.603	0.896	0.649
50	0.562	0.648	0.589	0.658	0.602	0.893	0.650
51	0.564	0.644	0.590	0.657	0.602	0.899	0.649
52	0.563	0.651	0.591	0.660	0.602	0.903	0.656
53	0.565	0.651	0.592	0.664	0.608	0.900	0.654
54	0.568	0.657	0.595	0.662	0.612	0.900	0.657
55	0.571	0.658	0.593	0.659	0.614	0.899	0.661
56	0.576	0.654	0.599	0.662	0.614	0.906	0.658
57	0.572	0.663	0.598	0.662	0.614	0.909	0.664
58	0.569	0.658	0.597	0.664	0.614	0.910	0.664
59	0.571	0.662	0.603	0.665	0.619	0.913	0.670
60	0.570	0.666	0.602	0.667	0.617	0.911	0.671


==> loss_plot.dat <==
epoch	trainAnswerLoss-Original	trainAnswerLoss-Hybrid	trainAnswerLoss-Logic	trainTaskLoss-Logic	trainLogicLoss-Logic
1	0.156	0.151	0.167	0.920	0.228
2	0.121	0.117	0.125	0.427	0.204
3	0.112	0.108	0.115	0.353	0.193
4	0.108	0.103	0.109	0.295	0.191
5	0.104	0.101	0.104	0.261	0.189
6	0.103	0.098	0.102	0.251	0.185
7	0.101	0.096	0.099	0.232	0.182
8	0.098	0.094	0.096	0.221	0.179
9	0.097	0.093	0.095	0.204	0.169
10	0.096	0.092	0.094	0.203	0.176
11	0.095	0.092	0.092	0.219	0.170
12	0.094	0.090	0.091	0.202	0.172
13	0.094	0.089	0.090	0.211	0.164
14	0.093	0.089	0.089	0.196	0.164
15	0.093	0.088	0.089	0.176	0.158
16	0.092	0.088	0.087	0.178	0.159
17	0.090	0.087	0.087	0.174	0.153
18	0.090	0.086	0.086	0.178	0.155
19	0.090	0.086	0.085	0.166	0.152
20	0.090	0.085	0.085	0.182	0.146
21	0.089	0.085	0.085	0.153	0.157
22	0.089	0.085	0.085	0.151	0.150
23	0.088	0.084	0.083	0.161	0.145
24	0.088	0.084	0.083	0.145	0.147
25	0.087	0.083	0.082	0.151	0.146
26	0.087	0.083	0.081	0.159	0.142
27	0.087	0.082	0.081	0.149	0.138
28	0.087	0.082	0.081	0.134	0.141
29	0.086	0.082	0.081	0.150	0.140
30	0.087	0.081	0.081	0.146	0.139
31	0.086	0.081	0.080	0.159	0.138
32	0.086	0.082	0.079	0.130	0.128
33	0.086	0.080	0.079	0.134	0.133
34	0.085	0.081	0.079	0.131	0.133
35	0.084	0.080	0.078	0.148	0.129
36	0.085	0.081	0.078	0.121	0.127
37	0.084	0.079	0.077	0.129	0.127
38	0.083	0.081	0.077	0.119	0.125
39	0.083	0.079	0.077	0.115	0.122
40	0.084	0.079	0.076	0.115	0.126
41	0.083	0.079	0.076	0.127	0.123
42	0.084	0.079	0.075	0.114	0.129
43	0.082	0.078	0.076	0.122	0.119
44	0.083	0.078	0.075	0.112	0.125
45	0.083	0.078	0.075	0.108	0.122
46	0.082	0.078	0.075	0.124	0.116
47	0.083	0.077	0.075	0.118	0.114
48	0.083	0.078	0.074	0.104	0.115
49	0.082	0.077	0.074	0.109	0.114
50	0.082	0.077	0.074	0.107	0.110
51	0.081	0.077	0.074	0.104	0.111
52	0.082	0.077	0.073	0.093	0.111
53	0.081	0.077	0.073	0.093	0.110
54	0.081	0.076	0.073	0.105	0.107
55	0.081	0.076	0.072	0.103	0.107
56	0.080	0.076	0.071	0.091	0.104
57	0.080	0.075	0.072	0.102	0.102
58	0.081	0.076	0.071	0.093	0.099
59	0.080	0.075	0.071	0.090	0.099
60	0.080	0.076	0.072	0.093	0.099

